Detailed study of the Bootes field using 300-500 MHz uGMRT observations: Source Properties and radio--infrared correlations

The dominant source of radio continuum emissions at low frequencies is synchrotron radiation, which originates from star-forming regions in disk galaxies and from powerful jets produced by active galactic nuclei (AGN). We studied the Bootes field using the upgraded Giant Meterwave Radio Telescope (uGMRT) at 400 MHz, achieving a central minimum off-source RMS noise of 35$\mu$Jy beam$^{-1}$ and a catalogue of 3782 sources in $\sim6$ sq. degrees of the sky. The resulting catalogue was compared to other radio frequency catalogues, and the corrected normalised differential source counts were derived. We use standard multi-wavelength techniques to classify the sources in star-forming galaxies (SFGs), radio-loud (RL) AGN, and radio-quiet (RQ) AGN that confirm a boost in the SFGs and RQ\,AGN AGN populations at lower flux levels. For the first time, we investigated the properties of the radio--IR relations at 400\,MHz in this field. The $L_{\rm 400 MHz}$--$L_{\rm TIR}$ relations for SFGs were found to show a strong correlation with non-linear slope values of $1.10\pm0.01$, and variation of $q_{\rm TIR}$ with $z$ is given as, $q_{\rm TIR} = (2.19 \pm 0.07)\ (1+z)^{-0.15 \pm 0.08}$. This indicates that the non-linearity of the radio--IR relations can be attributed to the mild variation of $q_{\rm TIR}$ values with $z$. The derived relationships exhibit similar behaviour when applied to LOFAR at 150 MHz and also at 1.4 GHz. This emphasises the fact that other parameters like magnetic field evolution with $z$ or the number densities of cosmic ray electrons can play a vital role in the mild evolution of $q$ values.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
